A Revised Mehrotra Predictor-Corrector algorithm for Model Predictive Control

Input constrained Model predictive control (MPC) includes an optimization problem which should iteratively be solved at each time-instance. The well-known drawback of model predictive control is the computational cost of the optimization problem. This results in restriction of the application of MPC to systems with slow dynamics, e.g., process control systems and small-scale problems. Therefore, implementing fast numerical optimization algorithms has been a point of interest. Interior-point methods are proved to be appropriate algorithms, from computational cost point-of-vie, to solve input-constrained MPC. In this paper first a modified version of Mehrotra's predictor-corrector algorithm, a famous interior-point algorithm, is extended for quadratic programming problems and then is applied to the constrained model predictive control problems. Results show that as expected, the new algorithm is faster than Matlab solver's algorithm.

==> Code/deltaU.dat <==
  1.0000   0.5725
  2.0000  -0.0932
  3.0000  -0.1795
  4.0000  -0.0948
  5.0000  -0.0228
  6.0000   0.0054
  7.0000   0.0082
  8.0000   0.0041
  9.0000   0.0009
 10.0000  -0.0003
 11.0000  -0.0003
 12.0000  -0.0001
 13.0000   0.0001
 14.0000  -0.0000
 15.0000  -0.0007
 16.0000  -0.0021
 17.0000  -0.0029
 18.0000   0.0010
 19.0000   0.0171
 20.0000   0.0472
 21.0000   0.0618
 22.0000  -0.0370
 23.0000  -0.4072
 24.0000  -0.5000
 25.0000  -0.5000
 26.0000  -0.4329
 27.0000   0.4563
 28.0000   0.3816
 29.0000   0.1475
 30.0000   0.0139
 31.0000  -0.0221
 32.0000  -0.0170
 33.0000  -0.0062
 34.0000  -0.0004
 35.0000   0.0011
 36.0000   0.0007
 37.0000   0.0001
 38.0000  -0.0003
 39.0000   0.0000
 40.0000   0.0014
 41.0000   0.0041
 42.0000   0.0056
 43.0000  -0.0025
 44.0000  -0.0345
 45.0000  -0.0927
 46.0000  -0.1172
 47.0000   0.0861
 48.0000   0.8201
 49.0000   1.0000
 50.0000   1.0000
 51.0000   0.4566
 52.0000  -0.5000
 53.0000  -0.5000
 54.0000  -0.5000
 55.0000  -0.1632
 56.0000   0.0440
 57.0000   0.0623
 58.0000   0.0305
 59.0000   0.0063
 60.0000  -0.0023
 61.0000  -0.0028
 62.0000  -0.0013
 63.0000  -0.0002
 64.0000   0.0001
 65.0000   0.0001
 66.0000   0.0001
 67.0000   0.0000
 68.0000  -0.0000
 69.0000  -0.0000
 70.0000  -0.0000
 71.0000  -0.0000
 72.0000   0.0000
 73.0000   0.0000
 74.0000   0.0000
 75.0000   0.0000
 76.0000  -0.0000
 77.0000  -0.0000
 78.0000  -0.0000
 79.0000  -0.0000
 80.0000   0.0000
 81.0000   0.0000
 82.0000   0.0000
 83.0000   0.0000
 84.0000  -0.0000
 85.0000  -0.0000
 86.0000  -0.0000
 87.0000  -0.0000
 88.0000   0.0000
 89.0000   0.0000
 90.0000  -0.0000
 91.0000  -0.0000
 92.0000   0.0000
 93.0000  -0.0000
 94.0000  -0.0000
 95.0000  -0.0000
 96.0000   0.0000
 97.0000  -0.0000


==> Code/r.dat <==
  1.0000   1.0000
  2.0000   1.0000
  3.0000   1.0000
  4.0000   1.0000
  5.0000   1.0000
  6.0000   1.0000
  7.0000   1.0000
  8.0000   1.0000
  9.0000   1.0000
 10.0000   1.0000
 11.0000   1.0000
 12.0000   1.0000
 13.0000   1.0000
 14.0000   1.0000
 15.0000   1.0000
 16.0000   1.0000
 17.0000   1.0000
 18.0000   1.0000
 19.0000   1.0000
 20.0000   1.0000
 21.0000   1.0000
 22.0000   1.0000
 23.0000   1.0000
 24.0000   1.0000
 25.0000   1.0000
 26.0000  -3.0000
 27.0000  -3.0000
 28.0000  -3.0000
 29.0000  -3.0000
 30.0000  -3.0000
 31.0000  -3.0000
 32.0000  -3.0000
 33.0000  -3.0000
 34.0000  -3.0000
 35.0000  -3.0000
 36.0000  -3.0000
 37.0000  -3.0000
 38.0000  -3.0000
 39.0000  -3.0000
 40.0000  -3.0000
 41.0000  -3.0000
 42.0000  -3.0000
 43.0000  -3.0000
 44.0000  -3.0000
 45.0000  -3.0000
 46.0000  -3.0000
 47.0000  -3.0000
 48.0000  -3.0000
 49.0000  -3.0000
 50.0000  -3.0000
 51.0000   5.0000
 52.0000   5.0000
 53.0000   5.0000
 54.0000   5.0000
 55.0000   5.0000
 56.0000   5.0000
 57.0000   5.0000
 58.0000   5.0000
 59.0000   5.0000
 60.0000   5.0000
 61.0000   5.0000
 62.0000   5.0000
 63.0000   5.0000
 64.0000   5.0000
 65.0000   5.0000
 66.0000   5.0000
 67.0000   5.0000
 68.0000   5.0000
 69.0000   5.0000
 70.0000   5.0000
 71.0000   5.0000
 72.0000   5.0000
 73.0000   5.0000
 74.0000   5.0000
 75.0000   5.0000
 76.0000   5.0000
 77.0000   5.0000
 78.0000   5.0000
 79.0000   5.0000
 80.0000   5.0000
 81.0000   5.0000
 82.0000   5.0000
 83.0000   5.0000
 84.0000   5.0000
 85.0000   5.0000
 86.0000   5.0000
 87.0000   5.0000
 88.0000   5.0000
 89.0000   5.0000
 90.0000   5.0000
 91.0000   5.0000
 92.0000   5.0000
 93.0000   5.0000
 94.0000   5.0000
 95.0000   5.0000
 96.0000   5.0000
 97.0000   5.0000


==> Code/ureal.dat <==
  1.0000   0.5725
  2.0000   0.4793
  3.0000   0.2999
  4.0000   0.2050
  5.0000   0.1823
  6.0000   0.1876
  7.0000   0.1958
  8.0000   0.1999
  9.0000   0.2008
 10.0000   0.2005
 11.0000   0.2002
 12.0000   0.2001
 13.0000   0.2002
 14.0000   0.2002
 15.0000   0.1995
 16.0000   0.1974
 17.0000   0.1945
 18.0000   0.1955
 19.0000   0.2126
 20.0000   0.2597
 21.0000   0.3216
 22.0000   0.2845
 23.0000  -0.1227
 24.0000  -0.6227
 25.0000  -1.1227
 26.0000  -1.5557
 27.0000  -1.0993
 28.0000  -0.7177
 29.0000  -0.5703
 30.0000  -0.5564
 31.0000  -0.5784
 32.0000  -0.5954
 33.0000  -0.6016
 34.0000  -0.6020
 35.0000  -0.6009
 36.0000  -0.6002
 37.0000  -0.6001
 38.0000  -0.6004
 39.0000  -0.6004
 40.0000  -0.5990
 41.0000  -0.5949
 42.0000  -0.5893
 43.0000  -0.5918
 44.0000  -0.6263
 45.0000  -0.7190
 46.0000  -0.8362
 47.0000  -0.7501
 48.0000   0.0699
 49.0000   1.0699
 50.0000   2.0699
 51.0000   2.5266
 52.0000   2.0266
 53.0000   1.5266
 54.0000   1.0266
 55.0000   0.8634
 56.0000   0.9074
 57.0000   0.9696
 58.0000   1.0001
 59.0000   1.0064
 60.0000   1.0041
 61.0000   1.0013
 62.0000   0.9999
 63.0000   0.9997
 64.0000   0.9998
 65.0000   0.9999
 66.0000   1.0000
 67.0000   1.0000
 68.0000   1.0000
 69.0000   1.0000
 70.0000   1.0000
 71.0000   1.0000
 72.0000   1.0000
 73.0000   1.0000
 74.0000   1.0000
 75.0000   1.0000
 76.0000   1.0000
 77.0000   1.0000
 78.0000   1.0000
 79.0000   1.0000
 80.0000   1.0000
 81.0000   1.0000
 82.0000   1.0000
 83.0000   1.0000
 84.0000   1.0000
 85.0000   1.0000
 86.0000   1.0000
 87.0000   1.0000
 88.0000   1.0000
 89.0000   1.0000
 90.0000   1.0000
 91.0000   1.0000
 92.0000   1.0000
 93.0000   1.0000
 94.0000   1.0000
 95.0000   1.0000
 96.0000   1.0000
 97.0000   1.0000


==> Code/y.dat <==
  1.0000   0.0000
  2.0000   0.2290
  3.0000   0.7185
  4.0000   0.9823
  5.0000   1.0478
  6.0000   1.0342
  7.0000   1.0117
  8.0000   1.0003
  9.0000   0.9977
 10.0000   0.9985
 11.0000   0.9995
 12.0000   1.0000
 13.0000   1.0001
 14.0000   1.0003
 15.0000   1.0004
 16.0000   1.0003
 17.0000   0.9989
 18.0000   0.9954
 19.0000   0.9912
 20.0000   0.9953
 21.0000   1.0276
 22.0000   1.1066
 23.0000   1.1920
 24.0000   1.0752
 25.0000   0.5374
 26.0000  -0.3928
 27.0000  -1.6101
 28.0000  -2.6612
 29.0000  -3.0757
 30.0000  -3.1193
 31.0000  -3.0601
 32.0000  -3.0133
 33.0000  -2.9959
 34.0000  -2.9946
 35.0000  -2.9974
 36.0000  -2.9995
 37.0000  -3.0002
 38.0000  -3.0003
 39.0000  -3.0005
 40.0000  -3.0008
 41.0000  -3.0005
 42.0000  -2.9977
 43.0000  -2.9908
 44.0000  -2.9829
 45.0000  -2.9919
 46.0000  -3.0569
 47.0000  -3.2115
 48.0000  -3.3709
 49.0000  -3.1189
 50.0000  -2.0252
 51.0000  -0.1502
 52.0000   2.1324
 53.0000   4.0325
 54.0000   5.0526
 55.0000   5.3686
 56.0000   5.2562
 57.0000   5.0859
 58.0000   5.0010
 59.0000   4.9826
 60.0000   4.9887
 61.0000   4.9965
 62.0000   5.0001
 63.0000   5.0008
 64.0000   5.0005
 65.0000   5.0001
 66.0000   5.0000
 67.0000   5.0000
 68.0000   5.0000
 69.0000   5.0000
 70.0000   5.0000
 71.0000   5.0000
 72.0000   5.0000
 73.0000   5.0000
 74.0000   5.0000
 75.0000   5.0000
 76.0000   5.0000
 77.0000   5.0000
 78.0000   5.0000
 79.0000   5.0000
 80.0000   5.0000
 81.0000   5.0000
 82.0000   5.0000
 83.0000   5.0000
 84.0000   5.0000
 85.0000   5.0000
 86.0000   5.0000
 87.0000   5.0000
 88.0000   5.0000
 89.0000   5.0000
 90.0000   5.0000
 91.0000   5.0000
 92.0000   5.0000
 93.0000   5.0000
 94.0000   5.0000
 95.0000   5.0000
 96.0000   5.0000
 97.0000   5.0000

